Triangulations of $\Delta_{n-1} \times \Delta_{d-1}$ and Matching Ensembles

We suggest an axiom system for a collection of matchings that describes the triangulation of product of simplices.

==> ME-ex.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{ME-ex.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10788,5084)(2348,-6054)
\end{picture}%


==> T-Ex1.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{T-Ex1.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2242,2258)(2897,-3430)
\end{picture}%


==> d3d3-v01.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{d3d3-v01.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6483,5288)(3226,-7166)
\end{picture}%


==> d3d3-v02.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{d3d3-v02.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(12298,5288)(3091,-6926)
\end{picture}%


==> msub-topes-v01.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{msub-topes-v01.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4365,4099)(3106,-4842)
\end{picture}%


==> msub-topes-v02.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{msub-topes-v02.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4365,4099)(3106,-4842)
\end{picture}%


==> msub-topes-v03.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{msub-topes-v03.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3771,3866)(3268,-4842)
\end{picture}%


==> msub-topes.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{msub-topes.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4365,4099)(3106,-4842)
\end{picture}%


==> msub-trees.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{msub-trees.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4128,4121)(3106,-4842)
\end{picture}%


==> msubred.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{msubred.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3854,3461)(3273,-4182)
\end{picture}%

